ConPredictor: Concurrency Defect Prediction in Real-World Applications

Concurrent programs are difficult to test due to their inherent non-determinism. To address this problem, testing often requires the exploration of thread schedules of a program; this can be time-consuming when applied to real-world programs. Software defect prediction has been used to help developers find faults and prioritize their testing efforts. Prior studies have used machine learning to build such predicting models based on designed features that encode the characteristics of programs. However, research has focused on sequential programs; to date, no work has considered defect prediction for concurrent programs, with program characteristics distinguished from sequential programs. In this paper, we present ConPredictor, an approach to predict defects specific to concurrent programs by combining both static and dynamic program metrics. Specifically, we propose a set of novel static code metrics based on the unique properties of concurrent programs. We also leverage additional guidance from dynamic metrics constructed based on mutation analysis. Our evaluation on four large open source projects shows that ConPredictor improved both within-project defect prediction and cross-project defect prediction compared to traditional features.

==> figures/method_metric.txt <==

R version 3.3.1 (2016-06-21) -- "Bug in Your Hair"
Copyright (C) 2016 The R Foundation for Statistical Computing
Platform: x86_64-apple-darwin13.4.0 (64-bit)

R is free software and comes with ABSOLUTELY NO WARRANTY.
You are welcome to redistribute it under certain conditions.
Type 'license()' or 'licence()' for distribution details.

  Natural language support but running in an English locale

R is a collaborative project with many contributors.
Type 'contributors()' for more information and
'citation()' on how to cite R or R packages in publications.

Type 'demo()' for some demos, 'help()' for on-line help, or
'help.start()' for an HTML browser interface to help.
Type 'q()' to quit R.

[R.app GUI 1.68 (7238) x86_64-apple-darwin13.4.0]

[History restored from /Users/tyu/.Rapp.history]

> source("/Users/tyu/Library/Mobile Documents/com~apple~CloudDocs/tse2016/data/ml.R")

Attaching package: ‘dplyr’

The following objects are masked from ‘package:stats’:

    filter, lag

The following objects are masked from ‘package:base’:

    intersect, setdiff, setequal, union

Joining, by = "Subject"
> source("/Users/tyu/Library/Mobile Documents/com~apple~CloudDocs/tse2016/data/ml.R")
Joining, by = "Subject"
> sp
> source("/Users/tyu/Library/Mobile Documents/com~apple~CloudDocs/tse2016/data/ml.R")
Joining, by = "Metric"
> sp
> source("/Users/tyu/Library/Mobile Documents/com~apple~CloudDocs/tse2016/data/ml.R")
Joining, by = "Method"
> sp
> source("/Users/tyu/Library/Mobile Documents/com~apple~CloudDocs/tse2016/data/ml.R")
Joining, by = "Method"
> sp
> source("/Users/tyu/Library/Mobile Documents/com~apple~CloudDocs/tse2016/data/plots.R")
Joining, by = "Metric"
> sp
> source("/Users/tyu/Library/Mobile Documents/com~apple~CloudDocs/tse2016/data/ml.R")
Joining, by = "Method"
> sp
> 
